RefCurv: A Software for the Construction of Pediatric Reference Curves

In medicine, reference curves serve as an important tool for everyday clinical practice. Pediatricians assess the growth process of children with the help of percentile curves serving as norm references. The mathematical methods for the construction of these reference curves are sophisticated and often require technical knowledge beyond the scope of physicians. An easy-to-use software for life scientists and physicians is missing. As a consequence, most medical publications do not document the construction properly. This project aims to develop a software that enables non-technical users to apply modern statistical methods to create and analyze reference curves. In this paper, we present RefCurv, a software that facilitates the construction of reference curves. The software comprises functionalities to select and visualize data. Users can fit models to the data and graphically present them as percentile curves. Furthermore, the software provides features to highlight possible outliers, perform model selection, and analyze the sensitivity. RefCurv is an open-source software with a graphical user interface (GUI) written in Python. It uses R and the gamlss add-on package (Rigby and Stasinopoulos (2005)) as the underlying statistical engine. In summary, RefCurv is the first software based on the gamlss package, which enables practitioners to construct and analyze reference curves in a user-friendly GUI. In broader terms, the software brings together the fields of statistical learning and medical application. Consequently, RefCurv can help to establish the construction of reference curves in other medical fields.

==> fig/appendix/LMS_parameter/test_percentiles_chart.csv <==
"","mu","sigma","nu","x","C3","C10","C25","C50","C75","C90","C97"
"1",2.24252085784257,0.422464226197072,0.0489870622943344,0,0.997159576982264,1.2954806007291,1.68311352090082,2.24252085784257,2.97599359182834,3.82651752458182,4.8895234009052
"2",2.87867533699725,0.419684985513298,0.064630457461309,2.21212121212121,1.28036220955142,1.66514411721348,2.16330156831753,2.87867533699725,3.81082300943829,4.88437416922228,6.21643368650348
"3",3.51308817550253,0.416924028490414,0.0802738533301636,4.42424242424242,1.56295856601469,2.03478203911449,2.6433892113365,3.51308817550253,4.63937387283573,5.92786436825201,7.51538997510676
"4",4.14514735316214,0.414181234859056,0.0959172501834603,6.63636363636364,1.84468839228035,2.40405008164447,3.12291322492661,4.14514735316214,5.4609461701572,6.9564044262282,8.78634036213703
"5",4.77424081008594,0.411456485140817,0.111560648303549,8.84848484848485,2.12529131096474,2.77260202528297,3.60140789008818,4.77424081008594,6.27484425229754,7.96941167267066,10.0292004745967
"6",5.39979113084723,0.408749660644094,0.127204047997571,11.0606060606061,2.40452222733347,3.14010983421593,4.07843118147639,5.39979113084723,7.08042215515945,8.96636205886135,11.2439283773025
"7",6.02138801312295,0.40606064346285,0.142847449692241,13.2727272727273,2.68221032230565,3.50634088005789,4.55366510355095,6.02138801312295,7.87725622152881,9.94700750563558,12.4307973778091
"8",6.63867395496411,0.403389316467926,0.158490853852088,15.4848484848485,2.95820820468707,3.87109190224244,5.02682992373363,6.63867395496411,8.66499327492281,10.9111810912651,13.5901499181037
"9",7.25129245548094,0.400735563300393,0.174134260941876,17.6969696969697,3.23236883484296,4.2341589377441,5.49764514839381,7.25129245548094,9.4432823341019,11.8587105367933,14.7222909639145
"10",7.85888117575578,0.398099268366073,0.189777671424601,19.9090909090909,3.50454244962716,4.5953332935906,5.96582433266319,7.85888117575578,10.2117656845552,12.7894074612756,15.8274771299108
"11",8.46112071456733,0.39548031683349,0.205421085776283,22.1212121212121,3.77459828950363,4.95443005097188,6.4311121228876,8.46112071456733,10.9701421753126,13.7031470016967,16.906017321479
"12",9.05784989245644,0.392878594635765,0.22106450452094,24.3333333333333,4.04247606024746,5.31135581033519,6.89337219582716,9.05784989245644,11.7183157321097,14.600052347051,17.9585004442612
"13",9.64897707550745,0.390293988460014,0.236707928203686,26.5454545454545,4.3081464658362,5.66605725117643,7.35252044640261,9.64897707550745,12.4562786753378,15.4803469269412,18.9856114687108
"14",10.2344090387327,0.387726385738027,0.252351357369149,28.7575757575758,4.57157948723259,6.0184795753338,7.8084710482411,10.2344090387327,13.1840191812952,16.3442388662915,19.9879902777073
"15",10.8140525440522,0.385175674641482,0.267994792561958,30.969696969697,4.83274507589673,6.36856741726612,8.26113765277147,10.8140525440522,13.9015234079321,17.1919242338247,20.9662377301154
"16",11.3878347392523,0.38264174407938,0.283638234289489,33.1818181818182,5.09162226384018,6.71627686246251,8.71044899356839,11.3878347392523,14.608801735514,18.0236199645094,21.9209575768366
"17",11.9558195787459,0.380124483706173,0.299281682809296,35.3939393939394,5.34825125473192,7.06164428700311,9.15643814788676,11.9558195787459,15.3060376115427,18.8397472034449,22.8529800534883
"18",12.5181269771147,0.377623783907478,0.314925138276745,37.6060606060606,5.60269738870329,7.40473912383693,9.5991812046885,12.5181269771147,15.9934825598676,19.6408003985511,23.7632017237232
"19",13.0748770793007,0.375139535788961,0.330568600846779,39.8181818181818,5.85502625476104,7.74563109562997,10.0387547496301,13.0748770793007,16.6713845235059,20.4272590986811,24.6524793941902
"20",13.6261899969642,0.372671631171584,0.346212070674409,42.030303030303,6.10530357911072,8.08439006396321,10.4752356670631,13.6261899969642,17.3399876578853,21.1995882932134,25.521632164565
"21",14.1721952868584,0.370219962587038,0.361855547893739,44.2424242424242,6.35359948075758,8.42109166590155,10.9087084391296,14.1721952868587,17.9995444956575,21.9582538109242,26.3714614307786
"22",14.7130958706879,0.36778442327386,0.377499032476459,46.4545454545455,6.60001716410425,8.75585540087668,11.3393144577541,14.7130958706899,18.6503969770664,22.7038213280145,27.2028706902413
"23",15.2491291321052,0.365364907172301,0.393142524317966,48.6666666666667,6.84467556549558,9.08882178512958,11.7672223637172,15.2491291321169,19.2929264608973,23.4368949548433,28.0167918550251
"24",15.7805326830589,0.362961308919295,0.408786023313154,50.8787878787879,7.08769404072834,9.42013208664362,12.1926017674746,15.7805326831159,19.9275102199883,24.1580644724084,28.8141228893307
"25",16.3075441215285,0.36057352384389,0.424429529356927,53.0909090909091,7.32919227464252,9.7499281957015,12.6156230666872,16.307544121764,20.5545212759522,24.8679056424458,29.595729396773
"26",16.8304034884184,0.358201447961653,0.440073042345075,55.3030303030303,7.56929140532643,10.0783541107287,13.0364593530044,16.8304034892654,21.174331627617,25.5669845877496,30.3624509480869
"27",17.3493730001524,0.355844977961719,0.455716562181365,57.5151515151515,7.80812292986768,10.4055678002035,13.4553017315081,17.3493730028522,21.7873371350205,26.2558881958764,31.1151381020442
"28",17.8647267907337,0.353504011207002,0.471360088773856,59.7272727272727,8.04582414453618,10.7317351629573,13.8723514671968,17.8647267984753,22.3939445368613,26.9352086088049,31.8546346125783
"29",18.3767391155158,0.351178445734906,0.487003622030648,61.9393939393939,8.28253287934465,11.0570230080239,14.2878108764124,18.3767391357462,22.9945566861438,27.6055257436457,32.5817574944213
"30",18.8856842339859,0.348868180252947,0.502647161859839,64.1515151515151,8.51838748545487,11.3815990084005,14.7018832424017,18.8856842826938,23.5895725310587,28.2674076653001,33.2972983123491
"31",19.3918335157325,0.346573114133806,0.518290708170966,66.3636363636364,8.75352557914733,11.7056299817733,15.114770567508,19.3918336247963,24.1793836309795,28.9214067925547,34.002019508425
"32",19.8954273096258,0.344293147405639,0.533934260889035,68.5757575757576,8.98807139155918,12.0292649002538,15.5266516155602,19.8954275385758,24.7643392933009,29.5680186618911,34.6966067894362
"33",20.3966869650929,0.342028180750191,0.549577819948523,70.7878787878788,9.2221412247226,12.3526420542776,15.9376911667501,20.3966874188164,25.3447619585425,30.2077009992525,35.3816926366787
"34",20.8958335511173,0.339778115502107,0.565221385284048,73,9.45585197840688,12.6759003543504,16.3480545853909,20.8958344050918,25.9209707266077,30.8409022473547,36.0578905503346
"35",21.393088136039,0.33754285364469,0.580864956830223,75.2121212121212,9.689321384372,12.9991795460231,16.7579080556169,21.393089670568,26.4932818039462,31.4680623645005,36.7257965184443
"36",21.8886696856452,0.335322297805312,0.596508534518635,77.4242424242424,9.92266717806414,13.322618982452,17.1674169529825,21.8886723303014,27.0620059998678,32.0896101042968,37.3859863412165
"37",22.3827698216742,0.333116351247219,0.612152118241561,79.6363636363636,10.1559957799122,13.6463422807269,17.5767260343902,22.3827742107208,27.6274176840415,32.7059265265153,38.0389736808043
"38",22.8755611523401,0.330924917866769,0.627795707863944,81.8484848484848,10.3894061686814,13.9704623266132,17.9859658773059,22.8755681913606,28.1897654153081,33.3173581040408,38.6852260929973
"39",23.3672159054607,0.328747902192243,0.643439303250165,84.060606060606,10.6229984610475,14.2950926313997,18.3952674777176,23.3672268488183,28.7492951338362,33.9242445058271,39.3251978706961
"40",23.8579065278905,0.326585209379776,0.659082904264243,86.2727272727273,10.8568743319584,14.6203477512281,18.8047627413667,23.8579230660195,29.3062509721166,34.5269197316479,39.9593316957744
"41",24.3478026654071,0.324436745208896,0.674726510774804,88.4848484848485,11.0911357819876,14.9463414844132,19.2145821195233,24.3478270203556,29.8608716162663,35.1257079949208,40.5880541892668
"42",24.8370385121549,0.322302416074868,0.690370122708788,90.6969696969697,11.3258703730797,15.2731668227484,19.6248288113963,24.8370735392663,30.413350415398,35.7208770585809,41.2117224002634
"43",25.3257216517255,0.320182128985712,0.706013740036911,92.9090909090909,11.5611552924427,15.6009012435075,20.035585596499,25.3257709449908,30.9638465856431,36.3126519067816,41.8306402722297
"44",25.8139576795577,0.318075791560901,0.721657362733159,95.1212121212121,11.7970686280558,15.9296217841114,20.4469342141038,25.8140256779667,31.5125155647136,36.9012506995044,42.4451005566328
"45",26.3018524819666,0.315983312027583,0.737300990770995,97.3333333333333,12.0336904691449,16.2594064524608,20.8589571616794,26.3019445740522,32.0595118468192,37.4868882175309,43.0553889910025
"46",26.7895110373562,0.313904599216274,0.75294462412448,99.5454545454545,12.271102394823,16.5903334878753,21.271736739995,26.7896336611673,32.6049875560396,38.069774297374,43.6617826843397
"47",27.2770179663695,0.311839562550865,0.768588262781334,101.757575757576,12.5093785624038,16.9224692809836,21.6853395766719,27.2771787021548,33.1490688496813,38.6500864270903,44.2645189151259
"48",27.7644397290858,0.309788112045564,0.784231906741455,103.969696969697,12.7485866425672,17.2558696068183,22.099818262124,27.764647382321,33.6918587956017,39.2279733928167,44.8637996933339
"49",28.2518422271149,0.30775015830655,0.799875556005118,106.181818181818,12.9887958138963,17.5905904523029,22.515225270995,28.2521068999391,34.2334588842975,39.8035805511354,45.4598209655439
"50",28.7392912994671,0.305725612528222,0.815519210572653,108.393939393939,13.2300769172106,17.9266882825958,22.9316133333647,28.7396244488344,34.7739696510597,40.377050629722,46.0527736567006
"51",29.2268526462515,0.303714386489256,0.831162870444561,110.606060606061,13.4725023258472,18.2642199460264,23.3490353488563,29.2272671275522,35.3134906000047,40.9485237094408,46.6428437653528
"52",29.7145830879998,0.301716392542191,0.846806535632139,112.818181818182,13.7161417971833,18.6032371483769,23.7675373679427,29.7150931831756,35.852109673556,41.5181250973298,47.2301986776766
"53",30.2025318220991,0.299731543610768,0.862450206155956,115.030303030303,13.9610628945298,18.9437871319867,24.1871595267317,30.2031532518551,36.389904854753,42.0859673241997,47.8149896288941
"54",30.6907471566099,0.297759753191313,0.878093882037663,117.242424242424,14.2073339337988,19.2859168011677,24.6079413800084,30.6914970767831,36.9269523443209,42.6521597157171,48.3973627310225
"55",31.1792775271458,0.295800935349745,0.893737563298799,119.454545454545,14.4550242954837,19.6296732932922,25.0299226840426,31.180174509481,37.4633277994066,43.2168098820018,48.9774607523751
"56",31.668171408972,0.293855004717463,0.90938124995993,121.666666666667,14.7042042207351,19.9751038596207,25.4531432978274,31.6692354068792,37.9991062363702,43.7800236545296,49.5554231223221
"57",32.15747824365,0.291921876482213,0.925024942019285,123.878787878788,14.9549450751906,20.3222563874825,25.8776439013092,32.1587305438255,38.5343631501856,44.3419064214784,50.131387513465
"58",32.6472486249722,0.2900014663835,0.940668639448481,126.090909090909,15.2073192703009,20.6711794615605,26.3034661235353,32.6487117859292,39.0691747388707,44.9025634228397,50.7054902346073
"59",33.1375332036507,0.288093690715454,0.956312342217826,128.30303030303,15.461399588542,21.0219216159395,26.7306516399314,33.1392309823172,39.6036165956282,45.4620982829338,51.277864630139
"60",33.6283825883495,0.28619846632349,0.971956050297497,130.515151515152,15.7172589732092,21.3745312150118,27.1592420700473,33.6303398560725,40.137763601011,46.0206129277024,51.848641047875
"61",34.119847264924,0.284315710600658,0.987599763657377,132.727272727273,15.9749703315347,21.7290563490368,27.589278891697,34.1220899142679,40.6716898381387,46.5782075271973,52.4179468325864
"62",34.6119644531139,0.282445341480035,1.00324348223537,134.939393939394,16.234600217744,22.0855363984943,28.0207927820776,34.614519295905,41.2054529580801,47.1349626492283,52.9858863198354
"63",35.1047549035879,0.280587277430305,1.01888720592968,137.151515151515,16.4962071266311,22.4439998592136,28.4538009418017,35.1076495617687,41.7390904837708,47.6909351743942,53.5525364105854
"64",35.5982380696026,0.278741437456909,1.03453093463539,139.363636363636,16.7598484247308,22.8044739166929,28.8883193138334,35.6015008616936,42.272637959673,48.2461791663308,54.1179701595564
"65",36.092433399674,0.2769077410989,1.05017466824757,141.575757575758,17.0255808222843,23.1669852304948,29.3243636169553,36.0960932235382,42.806130502619,48.8007476736348,54.6822588400272
"66",36.5873599814932,0.275086108425399,1.0658184066612,143.787878787879,17.2934600832472,23.5315596729735,29.7619490480168,36.5914461945776,43.339602388454,49.3546922816018,55.2454714748733
"67",37.0830167558834,0.273276460030612,1.08146214976577,146,17.5635315416865,23.8982095485848,30.2010741603809,37.0875590517462,43.8730636545226,49.9080365200202,55.8076451344982
"68",37.5793726619157,0.27147871702967,1.09710589744258,148.212121212121,17.8358252250364,24.266927076701,30.6417127273245,37.5844009441456,44.4064886078579,50.4607629695517,56.3687707154594
"69",38.0763941856384,0.269692801057294,1.11274964957218,150.424242424242,18.1103687110347,24.6377020012624,31.0838360849777,38.0819384447959,44.9398485588207,51.012850645971,56.9288349049558
"70",38.574047803673,0.267918634264552,1.12839340603506,152.636363636364,18.3871881895509,25.0105231412744,31.527415118482,38.5801379960452,45.4731147213769,51.5642783126661,57.4878239026781
"71",39.0723000107055,0.266156139315446,1.14403716671185,154.848484848485,18.6663083956501,25.385378395075,31.9724202871386,39.0789659394821,46.0062582480435,52.1150245258051,58.0457234806255
"72",39.5711140217419,0.264405239384468,1.15968093145573,157.060606060606,18.9477509612478,25.7622525841525,32.4188189271971,39.5783852207597,46.5392463542516,52.6650632535498,58.6025141171993
"73",40.0704477015261,0.262665858153801,1.1753247000751,159.272727272727,19.2315333438356,26.1411260748749,32.8665735436367,40.0783533222147,47.0720399114987,53.2143611817964,59.1581680331114
"74",40.5702583753319,0.260937919808564,1.19096847237385,161.484848484848,19.5176710599257,26.5219778852031,33.3156457422947,40.5788270786949,47.6045991312267,53.762884172192,59.7126564074116
"75",41.070503358484,0.259221349033343,1.20661224815583,163.69696969697,19.8061778949507,26.9047860287746,33.7659966712677,41.079763212013,48.1368841915488,54.3105979749557,60.2659501771289
"76",41.5711399601144,0.257516071008895,1.2222560272249,165.909090909091,20.0970658714327,27.2895275212473,34.2175870337052,41.5811183399537,48.6688552443445,54.8574682388041,60.8180200529177
"77",42.0721183073313,0.25582201140921,1.23789980936953,168.121212121212,20.3903417459629,27.676173666615,34.6703711850857,42.0828418041845,49.2004640264516,55.403451066236,61.3688260617677
"78",42.5733749109992,0.254139096398549,1.25354359434903,170.333333333333,20.6860038209674,28.0646857755334,35.1242918018367,42.5848692395766,49.7316463928861,55.9484846596932,61.9183083516687
"79",43.0748446849529,0.252467252627639,1.26918738191931,172.545454545455,20.9840477018424,28.4550230218439,35.5792897561034,43.0871346017952,50.2623364306603,56.4925052686454,62.4664049125394
"80",43.5764625453682,0.250806407230382,1.28483117183624,174.757575757576,21.2844670593251,28.8471435025635,36.035305443744,43.5895717731165,50.7924683334581,57.0354493018215,63.0130539184782
"81",44.0781634314586,0.249156487820693,1.30047496385591,176.969696969697,21.5872536369542,29.2410042658055,36.4922788150183,44.0921145892962,51.3219764259432,57.5772533516561,63.558193753197
"82",44.5798854851732,0.247517422491772,1.31611875776005,179.181818181818,21.8923988153458,29.6365634404547,36.9501520240276,44.5947000265264,51.8507988622559,58.1178583369362,64.1017675775787
"83",45.0815739492109,0.245889139815854,1.33176255338735,181.393939393939,22.1998955611542,30.0337828727783,37.40887269262,45.0972721072502,52.3788821356857,58.6572145316617,64.6437288515188
"84",45.5831750116285,0.24427156883624,1.34740635058405,183.606060606061,22.5097354507312,30.4326240865087,37.8683888449706,45.5997757492189,52.9061738917589,59.1952734807969,65.1840323900008
"85",46.0846348488191,0.242664639063464,1.36305014919643,185.818181818182,22.8219082222929,30.8330476696241,38.3286481303969,46.1021558142237,53.432621814404,59.7319867488713,65.7226329815868
"86",46.5858988033582,0.241068280471988,1.37869394907042,188.030303030303,23.1364013907761,31.2350127442334,38.7895971530044,46.6043562915357,53.9581726752929,60.2673048575167,66.2594842213119
"87",47.0869310758612,0.23948242350236,1.39433775005958,190.242424242424,23.4532100758448,31.6384902133967,39.2511978967176,47.1063400035889,54.482795125203,60.8012027239799,66.7945664623186
"88",47.5877315663357,0.237906999062436,1.40998155203196,192.454545454545,23.7723455815498,32.0434742590995,39.7134418825935,47.6081054616512,55.0064990518005,61.3337011418293,67.3279102941358
"89",48.088306938957,0.2363419385165,1.42562535485833,194.666666666667,24.09382120005,32.449963098615,40.1763261756023,48.1096579259734,55.5293019629577,61.8648291382653,67.8595550653574
"90",48.5886657272388,0.23478717368095,1.44126915841021,196.878787878788,24.4176498471532,32.8579557487515,40.6398493346312,48.6110045143858,56.0512233081986,62.3946176242107,68.3895418984452
"91",49.0888151701309,0.233242636820487,1.45691296255863,199.090909090909,24.7438425287162,33.2674499207625,41.1040087838245,49.112151041932,56.5722808292187,62.9230953333496,68.9179092433861
"92",49.5887676746236,0.23170826064595,1.47255676718631,201.30303030303,25.0724116460542,33.6784464252182,41.5688062353469,49.6131084911852,57.0924980150455,63.450297122246,69.4447019796348
"93",50.088549905398,0.230183978311981,1.4882005722099,203.515151515152,25.4033756943814,34.0909554210201,42.0342553523977,50.1139021112821,57.6119145349725,63.9762755368792,69.9699840505739
"94",50.5881910614735,0.228669723413219,1.50384437755205,205.727272727273,25.736753460966,34.5049885481565,42.5003719766099,50.6145596936437,58.1305726954796,64.5010857212848,70.4938219100494
"95",51.0877203685246,0.227165429981219,1.51948818313551,207.939393939394,26.0725628175745,34.9205572567012,42.967172040266,51.115109066955,58.648514555784,65.0247822165398,71.0162810266499
"96",51.5871670431691,0.225671032481568,1.53513198888299,210.151515151515,26.4108207543487,35.3376728064787,43.4346715453881,51.6155780649841,59.165781894931,65.5474189338759,71.5374258667291
"97",52.0865568559037,0.224186465811537,1.55077579472863,212.363636363636,26.7515416656485,35.756343930687,43.9028836751764,52.1159910908638,59.6824122814266,66.0690448131477,72.0573151713774
"98",52.5859027009753,0.222711665298429,1.56641960064711,214.575757575758,27.0947325129712,36.1765703453772,44.3718108291578,52.6163596842959,60.1984283039463,66.5896919358254,72.5759890283767
"99",53.0852134811012,0.221246566695414,1.58206340662374,216.787878787879,27.4403973596997,36.5983488016884,44.8414520772941,53.1166914134358,60.7138478078455,67.1093869093969,73.0934813416668
"100",53.5845030687199,0.219791106178162,1.59770721263556,219,27.7885420309414,37.0216792684567,45.3118107272764,53.6169988438945,61.2286941611176,67.6281622315407,73.609832227014


==> fig/application/design_of_study/data_training.csv <==
age [month],weight [kg],height [cm],ESV [ml],EDV [ml],SV [ml]
108,26.7,134,17.9,53.9,36
29,25,122,20,46.2,26.3
151,45,158,25.2,61.8,36.6
69,11.5,94,12.6,38.2,25.6
28,15,92,18.8,39.7,20.9
186,59,168,63.3,166.9,103.6
1.8,5.3,60,5.1,17.3,12.2
0.03,2.16,48,1.2,4.2,2.9
210,58,178,37.6,94.1,57.2
6.27,10.3,74,7.5,23,15.4
123,47.7,161,46.9,117.1,80.2
10,8.5,80,9.3,22.9,13.6
104,92.7,138,42.05,90.65,48.65
95,20,119,17.4,40.8,23.4
146,39,144,26.2,69.7,43.5
137,27,140,24.9,58.9,33.9
8,8,70,8,20.9,12.9
186,60,172,61.2,146.7,85.5
98,24.6,127,18.4,49.7,31.3
1.87,4.3,60,4.7,11.9,7.2
196,63,181,63.5,165.5,102
31,18.5,94,18.3,46.1,27.9
2.5,7,65,5,17.2,12.2
69,18,113,13.7,36.3,22.6
114,26,135,43.2,91.1,47.9
204,53,163,38.4,123.8,85.4
197,81.6,183,63.3,146.2,82.9
166,54.9,164.5,30.9,92.7,61.8
6,8.5,63,6.7,19.6,12.9
144,50.6,157,50.4,111.7,61.4
151,35,40,28.3,62.2,33.9
133,32,138,25,65.9,41
4.17,6.2,64,5.6,16,10.4
146,30,147,27.7,69.6,41.9
95,26,128,37.5,101.2,63.8
90,23,125,17.8,57.8,40
101,24,140,19.8,55.7,35.85
136,37,150,26.1,73.3,47.2
77,35,132,32.3,71.1,39.4
0.33,3.44,51,1.4,5,3.6
48,19,106,10.7,33.4,22.7
151,43,156,50.65,122.7,72.05
25,13,90,14.6,35.1,20.5
12,10.5,79,9,26.3,16.2
171,58.8,178,55.3,144.2,88.8
127,41,149,25,66,41
36,12,91,8.6,23.3,14.7
128,41.6,155,44.6,108.2,63.6
144,60,168,48.5,109.9,61.4
1.56,5.16,54,4,13.3,9.3
1.56,4.5,56,4,9.2,5.2
199,64,179,61.4,134.4,73
3.5,3.71,54,4.9,14.2,9.3
182,49.5,162,57.3,158.6,101.3
166,56.2,168,33,119.6,86.6
121,38,144,24.4,72.3,47.8
0.03,4.2,54,3.21,7.8,4.7
84,20,111,17.7,45.7,28
22,11.2,81,6,23.6,17.6
101,25,134,20.8,55.9,35.1
93,26.6,122,19.5,52.9,33.4
6.27,8.33,71,6,15.8,9.8
72,15.9,101,15.7,45.1,29.5
37,13.5,98,9.1,23.4,14.3
154,43.8,153,49.9,119,69
208,84,180,62.7,143.7,81
21,11,80,12.2,26.4,14.2
85,22,120.8,32.5,66.6,34.1
93,20,120,19.8,54.25,34.45
179,56,170,55.4,145.2,89.8
51,16,106,12,36.7,24.7
166,37,150.5,34,86.2,52.3
16,10.8,76.3,9.9,26.2,16.4
169,45,158,52.7,121,68.2
177,46,169,36.5,131.5,94.9
127,33.5,142,26.5,62.9,36.4
139,35,152,29,74.8,45.8
36.5,13.6,91,17.4,38,20.6
186,46,162,38.7,118.6,79.9
34,14.3,97,16.35,44.35,28
209,49,163,43.9,108.6,64.7
0.03,2.39,48,1.5,4.9,3.4
60,24.5,119,24.4,60,35.6
60,21.2,113,24.4,55.9,31.5
32,15.7,92.6,15.5,37.6,22.2
79,37,148,29.5,74.8,45.3
200,66,170,59,123.9,64.8
62,16,108,14.7,40.6,25.8
41,18.6,100.5,18.4,48.9,30.5
156,47,160,48.4,129.4,81
154,38.5,145,32.8,88.6,55.8
136,54.5,157,43.5,114.8,72.2
184,50,168,55,138.1,83.1
63,17,110,15,44.4,29.4
41,20.2,105,18.2,50.9,32.7
103,27,137,35.3,86.4,51.1
147,42,158,31.55,93.2,61.65
0.3,2.64,47,1.6,5.5,3.9
154,59.6,160,33,76.5,43.5
60,14,100,14.5,34.3,19.8
106,39,147,35.9,77.8,41.9
140,56,171.5,44.1,109.7,65.6
143,46.3,161,30.9,92.9,62
158,30,139,34,87.3,53.3
102,34,130,34.8,78.4,43.6
67,18.4,118,16,40.2,24.2
49,16.5,108,20.4,47.5,27.1
57,15,98,14.1,35.4,21.2
137,41,151,29.9,97.8,67.8
68,20,120,16.3,41.9,25.6
24,11.5,91,12.1,33,20.9
196,75,187,42.4,160.7,118.3
7,7.5,68,5.6,18.6,13
180,54,167,39.1,108.2,69.2
79,25,125,18.6,49.6,30.9
109,29.1,138,24.5,63.2,38.7
124,26.4,135.5,27.5,69.35,41.9
183,59,167,39.8,115.8,76
91,23,124,21,49.4,28.5
166,45,155,49.7,106.4,56.7
95,24,131,21.8,57.3,35.5
162,53,167,35.4,111,75.6
50,18.5,111,20.4,52.9,32.6
81,22,130,19.1,50.8,31.6
57,18,110,22.4,55,32.6
191,45,165,55.5,137,81.5
8,7.8,70,5.9,13.1,7.2
50,18.6,110,20.3,52.8,32.5
47,18,106,12.3,35.7,23.4
186,67,181,40.8,113,72.2
0.03,3.16,49,1.6,7,5.4
67,28,125,25,64.8,39.8
46,17.5,106,18.95,39.15,19.95
121,35,145.5,38.5,88.75,50.2
127,36.6,161,28.5,74.6,46.1
42,19.4,109,17.7,50.4,32.6
118,33,135,26.7,67.7,41.1
0.06,3.14,50,2.7,7.5,4.8
73,20,115,17.8,48.05,30.2
99,24.8,131,23,62.1,39.1
66,19.6,114,16.4,43.2,26.8
50,19,106,20,45.8,25.8
12,9,78,7.3,22.7,15.5
145,53.3,154,44,99.3,55.2
169,55,160,37.5,91.6,54
103,31.9,140,23.9,65.6,41.7
122,27.9,134.5,27.8,75.75,47.9
144,50,167,43.6,114.7,71.1
48,18.2,103,12.8,40.6,27.8
156,55,164,46.3,127,80.7
125,58,155,38.9,102.4,63.5
72,23,126,25.8,65.9,40.1
211,73,181,47,143.3,96.4
130,36,150,29.6,83.6,54
23,11.5,86,11.1,25.6,14.5
168,50,163,49,110.3,61.3
176,41,160,50.85,126.8,76
176,56.5,170,39.5,113.6,73.9
13,10.9,76,7.5,23.4,15.9
24,12.5,88,11.4,31.7,20.3
216,55.7,181,60.2,122.2,61.95
119,26,130,27.5,65.4,37.9
35,16.2,97.5,15,39.45,24.5
25,10,62,11.7,34.9,23.2
125,31,139,28.8,67.8,39.2
44,14,100,12.1,28.1,16
198,88.3,179,55.7,151.4,95.7
140,39.6,152,32.1,77.7,45.6
123,33,142,37.9,77,39.1
99,30.5,135,32.1,81.5,49.4
43,17.2,104,12,33.7,21.7
167,41,160,38,84.15,46.15
83,24.5,118,20.5,55.5,35
139,55,161,41.5,111.5,70.1
179,60.2,171,40.7,136.4,95.6
113,31.3,136,26.7,63.3,36.9
65,18,116,16.9,52.3,35.4
130,54,160,39.15,104.1,65.55
53,17,110,19.9,50.8,30.9
55,16,102,20.4,42.2,21.8
156,37.8,155,36.05,82.05,46.05
116,36,141,27.7,77.8,49.1
112,34,136,26.9,71.2,44.3
40,13.6,99,11.6,30.9,19.3
24,12.2,83,7.8,24.1,16.3
169,65,170,39.1,115.7,76.5
45,20.4,107,17.4,52.6,35.2
44,14,100,17.1,43.8,26.7
170,50,160,39.4,115.5,76
167,48,167,47.4,127.4,80
72,19.5,112,18.7,52.4,33.7
173,63,175,48.8,125,76.3
70,21.6,117.5,24.1,61.1,37
11,8.2,73,6.4,18.1,11.8
169,57,167,47.8,124,76.2
56,16.5,98,15.3,39.5,24.3
27,12.5,92,8.6,25.1,16.5
55,14.5,98,20.1,44.1,24
104,26.8,129,32.4,70.6,38.2
92,31.8,130,23,57.5,34.5
85,22.2,120,21.6,50.9,29.3
125,39,140,37.2,86.1,48.9
124,46,150,36.9,96.9,60
101,27.6,128,31.4,81,49.6
58,17.4,110,16,54.7,38.6
154,40.5,161.5,36.5,90.25,53.75
74,20.3,118,19.5,57.5,38
163,52,168,45.8,114.1,68.3
8,9,70,5.2,15.6,10.3
49,15.7,107,18,47.8,29.8
19,11,83,8.9,20.8,12
115,40.9,138,34.4,80.1,45.7
52,20,112,18.8,44.9,26.1
139,52,163,40,95.6,58.6
84,22.8,124.5,21.8,61.7,39.9
115,38,146,28.4,70.3,41.9
0.03,3.5,51,1.8,5.2,3.4
86,27,126,27.3,74.1,46.8
33,14.5,95.5,13.2,40.3,27.2
128,33,142,37.1,88.2,51.1
106,31.5,134,26.7,66.1,39.4
52,13,98,15,36.9,22
38,15.4,100,11.7,36.6,24.9
183,55.6,168,49.8,114.1,64.2
47,21.1,107,17.1,43,25.9
90,22,124,23.4,56,32.5
25,13,96,8.5,27.5,19
52,18.5,109,18.4,43.4,25
172,71,178,47.1,137.8,90.6
33,14,93,13,35.1,22.1
61,19,103,20.7,44.1,23.4
140,40,147,34.3,84.5,50.2
204,67,180,54.45,127.45,73.05
122,30,153,35.3,78.2,42.9
104,34,130,31.1,69.5,38.4
29,14,98,9.6,25.9,16.3
142,45,161,39.9,98.3,58.4
64,20,112,21.4,57.4,36.1
70,20,110,19.3,49.9,30.6
15,11,83,7.3,22.1,14.8
0.06,3.3,50,2.3,5.7,3.5
4.16,6.1,64,3,9.4,6.4
47,15.2,96,14.1,43.8,29.8
156,53,159,43,129.5,86.5
155,44,160,42.7,115.95,73.2
74,20.5,122,20.3,51.7,31.5
79,27,130,21.4,58.7,37.3
54,18.4,111,15.8,52.2,36.3
144,37,152,35.5,84.5,49
191,66.9,168.5,51,127.2,76.2
117,29,138,33.8,86.2,52.3
83,21.7,120,25.8,57.8,32
162,47.3,161,39.6,104.6,65
185,62.5,178,49.5,114,64.5
106,34.6,141,27.4,73.5,46.1
82,21,118,25.5,61.9,36.4
8.63,8.1,70,5.1,17.8,12.7
140,34,148,34.9,77.6,42.8
103,32,140,30.3,78.5,48.2
89,26,129,27,57.6,30.6
0.03,3.46,51,1.9,6.1,4.2
197,63,167,51.9,115.8,64
121,34,139,34.3,77.9,43.6
143,44,163,39.3,101.75,62.45
40,16,100,14.5,35.2,20.7
196,49.35,168,47.8,121.4,73.6
96,26,132,28.4,60.9,32.5
31,15.4,96,11.9,33,21.1
71,19,108,20.1,46.6,26.5
67,18,117,19.2,55.6,36.4
79,21,119,21.9,53.2,31.4
131,42,152,33.3,79.9,46.6
80,29.1,133,24.6,76,51.3
58,23.5,115,19.2,46.5,27.2
175,50,168,43.3,114.7,71.3
48,16,102,16.5,41.4,24.9
30,14,95,10.3,26.9,16.6
156,62,156,41.9,98.3,56.4
70,26,116,22,54.8,32.9
163,51,166,40.7,118.1,77.4
171,53,165,45.35,137.45,92.1
74,21,118,21,50.9,29.9
72,23,111,22.45,52.45,30.05
60,20,100,17.8,52.9,35.1
121,28,136,31.4,73.3,41.9
103,42.3,130,29.6,63.8,34.1
186,66,189,46.1,121.4,75.3
137,40,153,35.1,93.7,58.6
72,21,123,20.7,50.3,29.6
31,15,98,10.7,28.7,17.9
106,32,130,28.3,72.7,44.3
134,43,161,34.5,98.2,63.7
54,21.5,118,17.8,47.6,29.8
116,39.2,142,30.6,70.2,39.6
70,18.5,113,21.7,45.9,24.3
29,13.4,90,11,25.9,14.9
96,32.6,129,27.7,63.4,35.7
72,20.4,121,22.1,40.4,18.4
109,32.8,135.5,30.6,64.8,34.2
90,21.2,121,25,58.3,33.3
108,34,157,29,66.4,37.4
63,18,116,18.9,49.6,30.6
86,24,123,24.2,54.1,29.9
167,62.5,172.5,42.4,113.7,71.3
124,34,150,33.8,80.1,46.3
76,23.9,122,22,62,40
56,16.9,102,18,38.5,20.5
0.03,2.86,50,2.1,6.2,4.1
66,21,114,20.4,56.7,36.3
64,24,114,19.3,41.8,22.4
144,37,150,38.2,87.2,49
44,16,102,14.4,39,24.55
196,75,156,49.2,127.6,78.4
124,32.4,140,32.9,84.3,51.3
73,21,120,22,52.9,30.9
76,26.4,127,22.2,61.5,39.2
90,22.2,124.2,25.85,59.25,33.4
36,12.2,98,12.4,34,21.6
93,31,140,26.5,75.3,48.8
25,10.5,86,9.4,24.4,15
40,16,102,13.5,44.45,30.95
40,16.4,106.5,13.5,35.2,21.7
208,68,174,52.6,136.5,84
219,61,177,55.1,131.35,76.3
66,20,118,20,56.1,36.1
0.03,3.44,51,2.05,6.85,4.8
34,15.3,98,12,39,27
108,28,130,29.7,61.2,31.5
194,62,170,49.2,124.6,75.4


==> fig/application/outliers_excluded.csv <==
age [month],weight [kg],height [cm],ESV [ml],EDV [ml],SV [ml]
0.03,2.16,48,1.2,4.2,2.9
104,92.7,138,42.05,90.65,48.65
123,47.7,161,46.9,117.1,80.2
29,25,122,20,46.2,26.3
151,45,158,25.2,61.8,36.6
210,58,178,37.6,94.1,57.2
108,26.7,134,17.9,53.9,36
22,11.2,81,6,23.6,17.6
1.8,5.3,60,5.1,17.3,12.2
114,26,135,43.2,91.1,47.9
95,26,128,37.5,101.2,63.8
77,35,132,32.3,71.1,39.4
28,15,92,18.8,39.7,20.9
0.33,3.44,51,1.4,5,3.6
69,11.5,94,12.6,38.2,25.6
186,59,168,63.3,166.9,103.6
144,50.6,157,50.4,111.7,61.4
204,53,163,38.4,123.8,85.4
36,12,91,8.6,23.3,14.7
146,39,144,26.2,69.7,43.5
137,27,140,24.9,58.9,33.9
95,20,119,17.4,40.8,23.4
166,54.9,164.5,30.9,92.7,61.8
128,41.6,155,44.6,108.2,63.6
37,13.5,98,9.1,23.4,14.3
85,22,120.8,32.5,66.6,34.1
48,19,106,10.7,33.4,22.7
6.27,10.3,74,7.5,23,15.4
1.87,4.3,60,4.7,11.9,7.2
151,43,156,50.65,122.7,72.05
151,35,40,28.3,62.2,33.9
98,24.6,127,18.4,49.7,31.3
186,60,172,61.2,146.7,85.5
144,60,168,48.5,109.9,61.4
69,18,113,13.7,36.3,22.6
31,18.5,94,18.3,46.1,27.9
133,32,138,25,65.9,41
146,30,147,27.7,69.6,41.9
196,63,181,63.5,165.5,102
2.5,7,65,5,17.2,12.2
0.03,2.39,48,1.5,4.9,3.4
0.3,2.64,47,1.6,5.5,3.9
197,81.6,183,63.3,146.2,82.9
136,37,150,26.1,73.3,47.2
10,8.5,80,9.3,22.9,13.6
171,58.8,178,55.3,144.2,88.8
79,37,148,29.5,74.8,45.3
101,24,140,19.8,55.7,35.85
90,23,125,17.8,57.8,40
154,43.8,153,49.9,119,69
166,56.2,168,33,119.6,86.6
127,41,149,25,66,41
8,8,70,8,20.9,12.9
51,16,106,12,36.7,24.7
60,24.5,119,24.4,60,35.6
60,21.2,113,24.4,55.9,31.5
103,27,137,35.3,86.4,51.1
0.03,4.2,54,3.21,7.8,4.7
0.03,3.16,49,1.6,7,5.4
24,12.2,83,7.8,24.1,16.3
182,49.5,162,57.3,158.6,101.3
106,39,147,35.9,77.8,41.9
102,34,130,34.8,78.4,43.6
121,38,144,24.4,72.3,47.8
6,8.5,63,6.7,19.6,12.9
177,46,169,36.5,131.5,94.9
209,49,163,43.9,108.6,64.7
186,46,162,38.7,118.6,79.9
166,37,150.5,34,86.2,52.3
136,54.5,157,43.5,114.8,72.2
4.17,6.2,64,5.6,16,10.4
169,45,158,52.7,121,68.2
101,25,134,20.8,55.9,35.1
199,64,179,61.4,134.4,73
27,12.5,92,8.6,25.1,16.5
84,20,111,17.7,45.7,28
72,15.9,101,15.7,45.1,29.5
179,56,170,55.4,145.2,89.8
140,56,171.5,44.1,109.7,65.6
93,26.6,122,19.5,52.9,33.4
4.16,6.1,64,3,9.4,6.4
1.56,5.16,54,4,13.3,9.3
1.56,4.5,56,4,9.2,5.2
156,47,160,48.4,129.4,81
67,28,125,25,64.8,39.8
25,13,90,14.6,35.1,20.5
127,33.5,142,26.5,62.9,36.4
93,20,120,19.8,54.25,34.45
208,84,180,62.7,143.7,81
139,35,152,29,74.8,45.8
121,35,145.5,38.5,88.75,50.2
25,13,96,8.5,27.5,19
72,23,126,25.8,65.9,40.1
47,18,106,12.3,35.7,23.4
57,18,110,22.4,55,32.6
196,75,187,42.4,160.7,118.3
62,16,108,14.7,40.6,25.8
49,16.5,108,20.4,47.5,27.1
60,14,100,14.5,34.3,19.8
154,38.5,145,32.8,88.6,55.8
183,59,167,39.8,115.8,76
63,17,110,15,44.4,29.4
180,54,167,39.1,108.2,69.2
125,58,155,38.9,102.4,63.5
36.5,13.6,91,17.4,38,20.6
99,30.5,135,32.1,81.5,49.4
57,15,98,14.1,35.4,21.2
145,53.3,154,44,99.3,55.2
44,14,100,12.1,28.1,16
3.5,3.71,54,4.9,14.2,9.3
154,59.6,160,33,76.5,43.5
41,18.6,100.5,18.4,48.9,30.5
144,50,167,43.6,114.7,71.1
43,17.2,104,12,33.7,21.7
50,18.5,111,20.4,52.9,32.6
186,67,181,40.8,113,72.2
48,18.2,103,12.8,40.6,27.8
184,50,168,55,138.1,83.1
158,30,139,34,87.3,53.3
166,45,155,49.7,106.4,56.7
147,42,158,31.55,93.2,61.65
29,14,98,9.6,25.9,16.3
50,18.6,110,20.3,52.8,32.5
40,13.6,99,11.6,30.9,19.3
41,20.2,105,18.2,50.9,32.7
123,33,142,37.9,77,39.1
143,46.3,161,30.9,92.9,62
211,73,181,47,143.3,96.4
200,66,170,59,123.9,64.8
0.03,3.5,51,1.8,5.2,3.4
67,18.4,118,16,40.2,24.2
12,10.5,79,9,26.3,16.2
162,53,167,35.4,111,75.6
156,55,164,46.3,127,80.7
34,14.3,97,16.35,44.35,28
50,19,106,20,45.8,25.8
137,41,151,29.9,97.8,67.8
68,20,120,16.3,41.9,25.6
139,55,161,41.5,111.5,70.1
130,54,160,39.15,104.1,65.55
70,21.6,117.5,24.1,61.1,37
169,55,160,37.5,91.6,54
46,17.5,106,18.95,39.15,19.95
104,26.8,129,32.4,70.6,38.2
124,26.4,135.5,27.5,69.35,41.9
109,29.1,138,24.5,63.2,38.7
176,56.5,170,39.5,113.6,73.9
168,50,163,49,110.3,61.3
32,15.7,92.6,15.5,37.6,22.2
38,15.4,100,11.7,36.6,24.9
101,27.6,128,31.4,81,49.6
21,11,80,12.2,26.4,14.2
191,45,165,55.5,137,81.5
79,25,125,18.6,49.6,30.9
95,24,131,21.8,57.3,35.5
91,23,124,21,49.4,28.5
30,14,95,10.3,26.9,16.6
127,36.6,161,28.5,74.6,46.1
66,19.6,114,16.4,43.2,26.8
81,22,130,19.1,50.8,31.6
118,33,135,26.7,67.7,41.1
125,39,140,37.2,86.1,48.9
42,19.4,109,17.7,50.4,32.6
179,60.2,171,40.7,136.4,95.6
176,41,160,50.85,126.8,76
124,46,150,36.9,96.9,60
86,27,126,27.3,74.1,46.8
6.27,8.33,71,6,15.8,9.8
55,16,102,20.4,42.2,21.8
0.03,3.46,51,1.9,6.1,4.2
73,20,115,17.8,48.05,30.2
53,17,110,19.9,50.8,30.9
25,10.5,86,9.4,24.4,15
122,27.9,134.5,27.8,75.75,47.9
115,40.9,138,34.4,80.1,45.7
167,41,160,38,84.15,46.15
99,24.8,131,23,62.1,39.1
31,15,98,10.7,28.7,17.9
103,31.9,140,23.9,65.6,41.7
130,36,150,29.6,83.6,54
55,14.5,98,20.1,44.1,24
139,52,163,40,95.6,58.6
119,26,130,27.5,65.4,37.9
125,31,139,28.8,67.8,39.2
167,48,167,47.4,127.4,80
140,39.6,152,32.1,77.7,45.6
128,33,142,37.1,88.2,51.1
0.06,3.14,50,2.7,7.5,4.8
104,34,130,31.1,69.5,38.4
56,16.5,98,15.3,39.5,24.3
169,65,170,39.1,115.7,76.5
169,57,167,47.8,124,76.2
170,50,160,39.4,115.5,76
8.63,8.1,70,5.1,17.8,12.7
16,10.8,76.3,9.9,26.2,16.4
83,21.7,120,25.8,57.8,32
173,63,175,48.8,125,76.3
65,18,116,16.9,52.3,35.4
198,88.3,179,55.7,151.4,95.7
156,37.8,155,36.05,82.05,46.05
82,21,118,25.5,61.9,36.4
216,55.7,181,60.2,122.2,61.95
122,30,153,35.3,78.2,42.9
163,52,168,45.8,114.1,68.3
113,31.3,136,26.7,63.3,36.9
89,26,129,27,57.6,30.6
64,20,112,21.4,57.4,36.1
117,29,138,33.8,86.2,52.3
61,19,103,20.7,44.1,23.4
83,24.5,118,20.5,55.5,35
47,15.2,96,14.1,43.8,29.8
142,45,161,39.9,98.3,58.4
103,32,140,30.3,78.5,48.2
58,17.4,110,16,54.7,38.6
52,13,98,15,36.9,22
45,20.4,107,17.4,52.6,35.2
52,20,112,18.8,44.9,26.1
80,29.1,133,24.6,76,51.3
116,36,141,27.7,77.8,49.1
96,26,132,28.4,60.9,32.5
15,11,83,7.3,22.1,14.8
44,14,100,17.1,43.8,26.7
112,34,136,26.9,71.2,44.3
72,19.5,112,18.7,52.4,33.7
49,15.7,107,18,47.8,29.8
121,34,139,34.3,77.9,43.6
35,16.2,97.5,15,39.45,24.5
156,53,159,43,129.5,86.5
155,44,160,42.7,115.95,73.2
154,40.5,161.5,36.5,90.25,53.75
34,15.3,98,12,39,27
0.03,3.44,51,2.05,6.85,4.8
36,12.2,98,12.4,34,21.6
24,11.5,91,12.1,33,20.9
29,13.4,90,11,25.9,14.9
72,23,111,22.45,52.45,30.05
70,26,116,22,54.8,32.9
172,71,178,47.1,137.8,90.6
52,18.5,109,18.4,43.4,25
143,44,163,39.3,101.75,62.45
103,42.3,130,29.6,63.8,34.1
92,31.8,130,23,57.5,34.5
54,18.4,111,15.8,52.2,36.3
85,22.2,120,21.6,50.9,29.3
96,32.6,129,27.7,63.4,35.7
8,9,70,5.2,15.6,10.3
196,49.35,168,47.8,121.4,73.6
183,55.6,168,49.8,114.1,64.2
74,20.3,118,19.5,57.5,38
0.03,2.86,50,2.1,6.2,4.1
70,18.5,113,21.7,45.9,24.3
72,20.4,121,22.1,40.4,18.4
40,16,102,13.5,44.45,30.95
40,16.4,106.5,13.5,35.2,21.7
115,38,146,28.4,70.3,41.9
47,21.1,107,17.1,43,25.9
109,32.8,135.5,30.6,64.8,34.2
58,23.5,115,19.2,46.5,27.2
156,62,156,41.9,98.3,56.4
84,22.8,124.5,21.8,61.7,39.9
90,22.2,124.2,25.85,59.25,33.4
44,16,102,14.4,39,24.55
162,47.3,161,39.6,104.6,65
19,11,83,8.9,20.8,12
93,31,140,26.5,75.3,48.8
11,8.2,73,6.4,18.1,11.8
106,31.5,134,26.7,66.1,39.4
73,21,120,22,52.9,30.9
140,40,147,34.3,84.5,50.2
31,15.4,96,11.9,33,21.1
124,34,150,33.8,80.1,46.3
186,66,189,46.1,121.4,75.3
185,62.5,178,49.5,114,64.5
204,67,180,54.45,127.45,73.05
175,50,168,43.3,114.7,71.3
66,21,114,20.4,56.7,36.3
191,66.9,168.5,51,127.2,76.2
7,7.5,68,5.6,18.6,13
144,37,152,35.5,84.5,49
70,20,110,19.3,49.9,30.6
90,22,124,23.4,56,32.5
171,53,165,45.35,137.45,92.1
108,28,130,29.7,61.2,31.5
144,37,150,38.2,87.2,49
25,10,62,11.7,34.9,23.2
24,12.5,88,11.4,31.7,20.3
196,75,156,49.2,127.6,78.4
76,26.4,127,22.2,61.5,39.2
140,34,148,34.9,77.6,42.8
23,11.5,86,11.1,25.6,14.5
74,20.5,122,20.3,51.7,31.5
54,21.5,118,17.8,47.6,29.8
163,51,166,40.7,118.1,77.4
79,27,130,21.4,58.7,37.3
197,63,167,51.9,115.8,64
8,7.8,70,5.9,13.1,7.2
219,61,177,55.1,131.35,76.3
106,34.6,141,27.4,73.5,46.1
86,24,123,24.2,54.1,29.9
66,20,118,20,56.1,36.1
60,20,100,17.8,52.9,35.1
76,23.9,122,22,62,40
208,68,174,52.6,136.5,84
90,21.2,121,25,58.3,33.3
194,62,170,49.2,124.6,75.4
48,16,102,16.5,41.4,24.9
56,16.9,102,18,38.5,20.5
124,32.4,140,32.9,84.3,51.3
67,18,117,19.2,55.6,36.4
131,42,152,33.3,79.9,46.6
108,34,157,29,66.4,37.4
71,19,108,20.1,46.6,26.5
64,24,114,19.3,41.8,22.4
167,62.5,172.5,42.4,113.7,71.3
12,9,78,7.3,22.7,15.5
13,10.9,76,7.5,23.4,15.9
121,28,136,31.4,73.3,41.9
33,14,93,13,35.1,22.1
33,14.5,95.5,13.2,40.3,27.2
106,32,130,28.3,72.7,44.3
79,21,119,21.9,53.2,31.4
137,40,153,35.1,93.7,58.6
116,39.2,142,30.6,70.2,39.6
72,21,123,20.7,50.3,29.6
40,16,100,14.5,35.2,20.7
0.06,3.3,50,2.3,5.7,3.5
134,43,161,34.5,98.2,63.7
63,18,116,18.9,49.6,30.6
74,21,118,21,50.9,29.9

